Spectator-Tagged Deeply Virtual Compton Scattering on Light Nuclei

The three-dimensional picture of quarks and gluons in the proton is set to be revealed through Deeply virtual Compton scattering while a critically important puzzle in the one-dimensional picture remains, namely, the origins of the EMC effect. Incoherent nuclear DVCS, i.e. DVCS on a nucleon inside a nucleus, can reveal the 3D partonic structure of the bound nucleon and shed a new light on the EMC effect. However, the Fermi motion of the struck nucleon, off-shell effects and final-state interactions (FSIs) complicate this parton level interpretation. We propose here a measurement of incoherent DVCS with a tagging of the recoiling spectator system (nucleus A-1) to systematically control nuclear effects. Through spectator-tagged DVCS, a fully detected final state presents a unique opportunity to systematically study these nuclear effects and cleanly observe possible modification of the nucleon's quark distributions. We propose to measure the DVCS beam-spin asymmetries (BSAs) on $^4$He and deuterium targets. The reaction $^4$He$(e,e^{\prime}\gamma\,p\,^3$H$)$ with a fully detected final state has the rare ability to simultaneously quantify FSIs, measure initial nucleon momentum, and provide a sensitive probe to other nuclear effects at the parton level. The DVCS BSA on a (quasi-free) neutron will be measured by tagging a spectator proton with a deuteron target. Similarly, a bound neutron measurement detects a spectator $^3$He off a $^4$He target. These two observables will allow for a self-contained measurement of the neutron off-forward EMC Effect.

==> authors.txt <==
Whitney,Armstrong,Argonne National Laboratory,Contact Person
John,Arrington,Argonne National Laboratory,Author
Ian,Clo\"{e}t,Argonne National Laboratory,Author
Adam,Freese,Argonne National Laboratory,Author
Kawtar,Hafidi,Argonne National Laboratory,Spokesperson
Mohammad,Hattawy,Argonne National Laboratory,Author
Seamus,Riordan,Argonne National Laboratory,Author
Sereres,Johnston,Argonne National Laboratory,Author
David,Potteveld,Argonne National Laboratory,Author
Paul,Reimer,Argonne National Laboratory,Author
Zhihong,Ye,Argonne National Laboratory,Author
Jacques,Ball,CEA Centre de Saclay,Author
Maxime,Defurne,CEA Centre de Saclay,Author
Michel,Garcon,CEA Centre de Saclay,Author
Herve,Moutarde,CEA Centre de Saclay,Author
Sebastien,Procureur,CEA Centre de Saclay,Author
Franck,Sabatie,CEA Centre de Saclay,Author
Wim,Cosyn,Ghent University,Author
Malek,Mazouz,Faculte des Sciences de Monastir,Author
Alberto,Accardi,Hampton University,Author
Julien,Bettane,Universite Paris-Saclay,Author
Gabriel,Charles,Universite Paris-Saclay,Author
Raphael,Dupre,Universite Paris-Saclay,Spokesperson
Michel,Guidal,Universite Paris-Saclay,Author
Dominique,Marchand,Universite Paris-Saclay,Author
Carlos,Munoz,Universite Paris-Saclay,Author
Silvia,Niccolai,Universite Paris-Saclay,Author
Eric,Voutier,Universite Paris-Saclay,Author
Krishna,Adhikari,Mississippi State University,Author
James,Dunne,Mississippi State University,Author
Dipangkar,Dutta,Mississippi State University,Author
Lamiaa,El Fassi,Mississippi State University,Author
Md Latiful, Kabir,Mississippi State University,Author
Li,Ye,Mississippi State University,Author
Vadim,Guzey,Petersburg Nuclear Physics Institute,Author
Nathan,Baltzell,Jefferson Lab,Author
Francois-Xavier,Girod,Jefferson Lab,Author
Valery,Kubarovsky,Jefferson Lab,Author
Kijun,Park,Jefferson Lab,Author
Stepan,Stepanyan,Jefferson Lab,Author
Burcu,Duran,Temple University,Author
Sylvester,Joosten,Temple University,Author
Zein-Eddine,Meziani,Temple University,Spokesperson
Michael,Paolone,Temple University,Author
Melanie,Rehfuss,Temple University,Author
Nikos,Sparveris,Temple University,Author
Frank,Cao,University of Connecticut,Author
Kyungseon,Joo,University of Connecticut,Author
Andrei,Kim,University of Connecticut,Author
N.,Markov,University of Connecticut,Author
Sergio,Scopetta,Universita di Perugia,Author
Bryan,McKinnon,University of Glasgow,Author
William,Brooks,Universidad Tecnica Federico Santa Maria,Author
Ahmed,El-Alaoui,Universidad Tecnica Federico Santa Maria,Author
Simonetta,Liuti,University of Virginia,Author
David,Jenkins,Virginia Tech,Author

